MQT-TZ: Secure MQTT Broker for Biomedical Signal Processing on the Edge

Physical health records belong to healthcare providers, but the information contained within belongs to each patient. In an increasing manner, more health-related data is being acquired by wearables and other IoT devices following the ever-increasing trend of the "Quantified Self". Even though data protection regulations (e.g., GDPR) encourage the usage of privacy-preserving processing techniques, most of the current IoT infrastructure was not originally conceived for such purposes. One of the most used communication protocols, MQTT, is a lightweight publish-subscribe protocol commonly used in the Edge and IoT applications. In MQTT, the broker must process data on clear text, hence exposing a large attack surface for a malicious agent to steal/tamper with this health-related data. In this paper, we introduce MQT-TZ, a secure MQTT broker leveraging Arm TrustZone, a popular Trusted Execution Environment (TEE). We define a mutual TLS-based handshake and a two-layer encryption for end-to-end security using the TEE as a trusted proxy. We provide quantitative evaluation of our open-source PoC on streaming ECGs in real time and highlight the trade-offs.

==> plots/cpu_usage/cpu_usage_mqtt_no_tee.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","12 Sep 2019 17:10:48 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
2.126,2.061,95.813,0,0
0.513,0,99.487,0,0
20.149,9.701,70.149,0,0
17.143,9.286,73.571,0,0
31.138,19.162,49.701,0,0
36.082,20.103,43.814,0,0
34.536,19.072,46.392,0,0
34.848,19.697,45.455,0,0
34.518,20.305,45.178,0,0
35.025,18.274,46.701,0,0
30.682,16.477,52.841,0,0
31.818,22.222,45.960,0,0
36.224,18.367,45.408,0,0
34.518,19.289,46.193,0,0
35.025,18.274,46.701,0,0
35.204,18.367,46.429,0,0
33.668,20.603,45.729,0,0
33.161,20.725,46.114,0,0
32.828,21.212,45.960,0,0
33.166,20.603,46.231,0,0
31.658,22.613,45.729,0,0
36.224,17.347,46.429,0,0
32.653,19.898,47.449,0,0
35.025,19.289,45.685,0,0
32.474,21.649,45.876,0,0
34.010,19.289,46.701,0,0
33.166,21.106,45.729,0,0
33.846,20,46.154,0,0
32.828,21.212,45.960,0,0
32.663,22.613,44.724,0,0
34.010,20.812,45.178,0,0
30.964,22.335,46.701,0,0
30.256,18.974,50.769,0,0
13.333,16.410,70.256,0,0
14.211,14.211,71.579,0,0
13.918,14.948,71.134,0,0
13.542,14.583,71.875,0,0
14.573,15.075,70.352,0,0
12.632,16.842,70.526,0,0
12.183,17.259,70.558,0,0
14,16,70,0,0
14.925,17.413,67.662,0,0
12.953,16.062,70.984,0,0
13.333,15.385,71.282,0,0
12.887,14.433,72.680,0,0
10.553,19.095,70.352,0,0
12.435,15.544,72.021,0,0
12.808,18.719,68.473,0,0
13.333,15.897,70.769,0,0
14.508,13.990,71.503,0,0
12.500,15.625,71.875,0,0
13.089,13.613,73.298,0,0
11.979,16.146,71.875,0,0
12.234,14.894,72.872,0,0
12.755,16.327,70.918,0,0
12.690,17.259,70.051,0,0
11.917,16.580,71.503,0,0
12.245,16.327,71.429,0,0
14.136,13.089,72.775,0,0
12.435,16.062,71.503,0,0
13.402,14.433,72.165,0,0
13.706,16.244,70.051,0,0
11.340,17.526,71.134,0,0
13.402,15.464,71.134,0,0
12.245,16.837,70.918,0,0


==> plots/cpu_usage/cpu_usage_mqttz_2.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","12 Sep 2019 10:22:45 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
1.664,1.617,96.719,0,0
0.532,0.532,98.936,0,0
10.448,19.403,70.149,0,0
11.446,32.530,56.024,0,0
12.270,30.675,57.055,0,0
13.873,30.058,56.069,0,0
16.667,37.097,46.237,0,0
14.948,39.175,45.876,0,0
13.472,39.378,47.150,0,0
16.837,37.245,45.918,0,0
13.684,38.947,47.368,0,0
17.277,37.696,45.026,0,0
17.989,37.037,44.974,0,0
14.508,40.933,44.560,0,0
18.085,36.170,45.745,0,0
18.041,37.113,44.845,0,0
17.742,37.634,44.624,0,0
16.410,37.949,45.641,0,0
15.026,38.860,46.114,0,0
14.948,38.660,46.392,0,0
16.580,38.342,45.078,0,0
16.062,37.824,46.114,0,0
14.286,40.306,45.408,0,0
17.617,37.306,45.078,0,0
16.837,38.265,44.898,0,0
15.464,38.144,46.392,0,0
14.872,38.462,46.667,0,0
17.436,36.923,45.641,0,0
16.923,37.436,45.641,0,0
17.188,36.979,45.833,0,0
16.230,38.220,45.550,0,0
16.230,37.173,46.597,0,0
15.104,38.542,46.354,0,0
13.776,39.796,46.429,0,0
14.359,39.487,46.154,0,0
14.359,39.487,46.154,0,0
15.897,37.436,46.667,0,0
15.026,39.896,45.078,0,0
14.872,38.974,46.154,0,0
13.990,38.860,47.150,0,0
14.359,39.487,46.154,0,0
16.062,37.824,46.114,0,0
13.990,39.378,46.632,0,0
14.646,38.384,46.970,0,0
15.464,37.629,46.907,0,0
13.265,39.286,47.449,0,0
12.821,40,47.179,0,0
12.626,40.909,46.465,0,0
12.435,39.896,47.668,0,0
15.625,36.979,47.396,0,0
12.270,30.061,57.669,0,0
12.925,24.490,62.585,0,0
15.508,36.898,47.594,0,0
14.737,38.421,46.842,0,0
13.198,39.086,47.716,0,0
13.846,38.462,47.692,0,0
14.948,37.113,47.938,0,0
16.495,36.082,47.423,0,0
14.872,37.949,47.179,0,0
14.359,38.974,46.667,0,0
14.948,37.629,47.423,0,0
14.359,38.462,47.179,0,0
13.333,39.487,47.179,0,0
13.265,39.796,46.939,0,0
15.464,37.629,46.907,0,0


==> plots/cpu_usage/data/cpu_usage_mqttz.dat <==
"Dstat 0.7.3 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","buildroot",,,,"User:","root"
"Cmdline:","dstat -c --nocolor --output cpu_usage_mqttz.dat 1 65",,,,"Date:","11 Sep 2019 16:54:16 UTC"
"total cpu usage",,,,
"usr","sys","idl","wai","stl"
0.315,0.216,99.470,0,0
2.475,0.495,97.030,0,0
1.010,0.505,98.485,0,0
0,0,100,0,0
5,11,84,0,0
11.735,40.816,47.449,0,0
13.846,38.974,47.179,0,0
11.735,40.816,47.449,0,0
12.308,40,47.692,0,0
14.213,38.579,47.208,0,0
12.245,40.306,47.449,0,0
12.183,40.609,47.208,0,0
11.399,40.933,47.668,0,0
13.131,39.394,47.475,0,0
12.887,39.691,47.423,0,0
13.333,38.974,47.692,0,0
13.402,38.660,47.938,0,0
14.213,38.579,47.208,0,0
12.887,39.175,47.938,0,0
15.306,38.265,46.429,0,0
12.371,40.206,47.423,0,0
14.646,38.384,46.970,0,0
13.918,37.629,48.454,0,0
13.333,39.487,47.179,0,0
14.286,37.755,47.959,0,0
13.265,39.286,47.449,0,0
13.333,39.487,47.179,0,0
12.245,40.306,47.449,0,0
12.245,40.306,47.449,0,0
13.198,39.594,47.208,0,0
14.286,38.776,46.939,0,0
14.508,37.824,47.668,0,0
12.821,39.487,47.692,0,0
13.265,39.286,47.449,0,0
13.021,40.625,46.354,0,0
12.183,40.609,47.208,0,0
16.410,35.897,47.692,0,0
13.333,38.974,47.692,0,0
12.887,39.175,47.938,0,0
13.333,38.974,47.692,0,0
13.333,38.974,47.692,0,0
11.340,40.722,47.938,0,0
14.213,38.579,47.208,0,0
12.821,39.487,47.692,0,0
12.435,39.896,47.668,0,0
14.213,38.071,47.716,0,0
16.495,35.567,47.938,0,0
14.646,38.384,46.970,0,0
15.026,38.342,46.632,0,0
11.735,40.816,47.449,0,0
12.755,40.306,46.939,0,0
13.402,38.660,47.938,0,0
15.228,37.563,47.208,0,0
13.265,39.286,47.449,0,0
14.286,38.776,46.939,0,0
11.340,40.722,47.938,0,0
13.846,38.974,47.179,0,0
11.735,40.306,47.959,0,0
15.152,37.879,46.970,0,0
13.990,37.824,48.187,0,0
13.706,39.086,47.208,0,0
13.636,38.889,47.475,0,0
11.917,39.896,48.187,0,0
11.917,40.933,47.150,0,0
15.625,37.500,46.875,0,0



==> plots/cpu_usage/data/cpu_usage_mqttz_processed.dat <==
0.315,0.216,99.470,0,0
2.475,0.495,97.030,0,0
1.010,0.505,98.485,0,0
0,0,100,0,0
5,11,84,0,0
11.735,40.816,47.449,0,0
13.846,38.974,47.179,0,0
11.735,40.816,47.449,0,0
12.308,40,47.692,0,0
14.213,38.579,47.208,0,0
12.245,40.306,47.449,0,0
12.183,40.609,47.208,0,0
11.399,40.933,47.668,0,0
13.131,39.394,47.475,0,0
12.887,39.691,47.423,0,0
13.333,38.974,47.692,0,0
13.402,38.660,47.938,0,0
14.213,38.579,47.208,0,0
12.887,39.175,47.938,0,0
15.306,38.265,46.429,0,0
12.371,40.206,47.423,0,0
14.646,38.384,46.970,0,0
13.918,37.629,48.454,0,0
13.333,39.487,47.179,0,0
14.286,37.755,47.959,0,0
13.265,39.286,47.449,0,0
13.333,39.487,47.179,0,0
12.245,40.306,47.449,0,0
12.245,40.306,47.449,0,0
13.198,39.594,47.208,0,0
14.286,38.776,46.939,0,0
14.508,37.824,47.668,0,0
12.821,39.487,47.692,0,0
13.265,39.286,47.449,0,0
13.021,40.625,46.354,0,0
12.183,40.609,47.208,0,0
16.410,35.897,47.692,0,0
13.333,38.974,47.692,0,0
12.887,39.175,47.938,0,0
13.333,38.974,47.692,0,0
13.333,38.974,47.692,0,0
11.340,40.722,47.938,0,0
14.213,38.579,47.208,0,0
12.821,39.487,47.692,0,0
12.435,39.896,47.668,0,0
14.213,38.071,47.716,0,0
16.495,35.567,47.938,0,0
14.646,38.384,46.970,0,0
15.026,38.342,46.632,0,0
11.735,40.816,47.449,0,0
12.755,40.306,46.939,0,0
13.402,38.660,47.938,0,0
15.228,37.563,47.208,0,0
13.265,39.286,47.449,0,0
14.286,38.776,46.939,0,0
11.340,40.722,47.938,0,0
13.846,38.974,47.179,0,0
11.735,40.306,47.959,0,0
15.152,37.879,46.970,0,0
13.990,37.824,48.187,0,0
13.706,39.086,47.208,0,0
13.636,38.889,47.475,0,0
11.917,39.896,48.187,0,0
11.917,40.933,47.150,0,0
15.625,37.500,46.875,0,0


==> plots/out_traffic/data/out_traffic_percentiles.dat <==
#1.TIME 2.MEAN 3.STDEV 4.MIN 5.MAX 6.25th 7.50th 8.75th
0 0.077051 0.02959 0 0.106641 0.0474609 0.0474609 0.106641
1 0.0503419 0.0551521 0 0.141016 0.0474609  0.0474609
2 0.107422 0.0588893 0 0.173633  0.113672 0.173633
3 0.126864 0.0516169 0 0.173633 0.0474609 0.132617 0.126563
4 0.139037 0.0487024 0 0.180859 0.153906 0.153906 0.173828
5 0.146318 0.0477045 0 0.232422 0.132617 0.152344 0.173828
6 0.112562 0.0755144 0 0.232422 0.142969 0 0
7 0.127262 0.0730917 0 0.322656 0.169531 0.173633 0
8 0.103711 0.0804691 0 0.270703 0.173828 0.0128906 0
9 0.114351 0.081766 0 0.360938 0.144922 0.169531 0
10 0.0851523 0.0849411 0 0.322266 0.173828 0.154883 0
11 0.0932138 0.0867911 0 0.386719 0.131641 0.0128906 0
12 0.0826076 0.0873572 0 0.373828 0.173828 0 0
13 0.0760145 0.0862889 0 0.386719 0.148242 0 0
14 0.0562393 0.0791506 0 0.309375 0.173828 0 0
15 0.0640425 0.0839455 0 0.373828 0.144531 0 0
16 0.0467401 0.0749195 0 0.296484 0 0 0
17 0.0444271 0.0745269 0 0.296484 0 0 0
18 0.0517948 0.0803118 0 0.360938 0.0986328 0 0
19 0.0524651 0.0810957 0 0.399609 0.176953 0 0
20 0.0381221 0.0707017 0 0.309375 0.133594 0 0
21 0.0368507 0.0702292 0 0.309375 0.174609 0 0
22 0.0334613 0.0668918 0 0.296484 0.15293 0 0
23 0.0408797 0.0736581 0 0.386719 0 0 0.164062
24 0.0291917 0.063322 0 0.283594 0 0 0
25 0.0283777 0.0620799 0 0.296484 0 0 0
26 0.0287096 0.0629455 0 0.309375 0 0 0
27 0.0338236 0.0687572 0 0.373828 0.132812 0.0128906 0
28 0.0260187 0.061068 0 0.309375 0 0 0
29 0.0262854 0.0616722 0 0.309375 0 0.129492 0
30 0.0312276 0.0670776 0 0.386719 0 0.176953 0
31 0.0283111 0.0642509 0 0.373828 0 0.151172 0.154492
32 0.0225597 0.0572529 0 0.309375 0 0.161914 0
33 0.0197514 0.0534706 0 0.283594 0 0 0
34 0.0198018 0.0544158 0 0.283594 0 0 0
35 0.0202199 0.05524 0 0.283594 0.176953 0 0
36 0.0187203 0.0528672 0 0.270703 0 0 0
37 0.0186894 0.0526694 0 0.283594 0 0 0
38 0.0188444 0.0527857 0 0.296484 0 0 0
39 0.0175398 0.0510027 0 0.283594 0 0 0.176758
40 0.0186364 0.0531914 0 0.309375 0 0 0
41 0.0223365 0.0585016 0 0.373828 0 0 0
42 0.0180241 0.0524691 0 0.309375 0 0 0
43 0.0215277 0.0574046 0 0.386719 0 0 0
44 0.0210841 0.0569182 0 0.386719 0 0 0
45 0.0210214 0.0567594 0 0.399609 0 0.176367 0
46 0.0155418 0.0484949 0 0.309375 0 0 0.176758
47 0.014755 0.0468705 0 0.296484 0 0 0
48 0.0155328 0.0483487 0 0.322266 0 0 0
49 0.0142058 0.0462809 0 0.296484 0 0.176758 0
50 0.0142214 0.0464736 0 0.309375 0.176953 0 0
51 0.0146813 0.0476226 0 0.322266 0 0 0
52 0.0138427 0.0463311 0 0.309375 0 0 0
53 0.0135547 0.0460992 0 0.296484 0 0 0
54 0.0131533 0.045252 0 0.283594 0 0 0
55 0.0161133 0.050549 0 0.348047 0 0 0
56 0.012258 0.0434533 0 0.270703 0 0 0
57 0.0126346 0.0438059 0 0.283594 0 0.126172 0.173828
58 0.0128167 0.0443783 0 0.283594 0 0.173633 0.173828
59 0.0126973 0.0439517 0 0.283594 0 0.126172 0.270703
60 0.0126973 0.0439517 0 0.284464 0 0.133332 0.263803


==> plots/out_traffic/data/out_traffic_percentiles_no_zeros.dat <==
#TIME MEAN STDEV MIN MAX 25th 50th 75th
 0.077051 0.02959 0 0.106641 0.0474609 0.0474609 0.106641
1 0.0503419 0.0551521 0 0.141016 0.0474609  0.0474609
2 0.107422 0.0588893 0 0.173633  0.113672 0.173633
3 0.126864 0.0516169 0 0.173633 0.0474609 0.132617 0.126563
4 0.139037 0.0487024 0 0.180859 0.153906 0.153906 0.173828
5 0.146318 0.0477045 0 0.232422 0.132617 0.152344 0.173828
6 0.140703 0.05629 0 0.232422 0.173828 0.132617 0.173828
7 0.146115 0.0581298 0 0.322656 0.173828 0.106055 0.0128906
8 0.145195 0.0551549 0 0.270703 0.173828 0.169531 0.270703
9 0.150085 0.0584098 0 0.360938 0.118945 0.149805 0.105078
10 0.146814 0.058196 0 0.322266 0.136914 0.118945 0.0128906
11 0.150787 0.0591941 0 0.386719 0.137109 0.173828 0.173828
12 0.152699 0.0583392 0 0.373828 0.154883 0.173633 0.176758
13 0.149793 0.0601747 0 0.386719 0.137305 0.148242 0.136914
14 0.146624 0.0555042 0 0.309375 0.151172 0.164062 0.0128906
15 0.151373 0.058623 0 0.373828 0.129688 0.163867 0.176953
16 0.145414 0.0558028 0 0.296484 0.176953 0.133398 0.0128906
17 0.14809 0.0562379 0 0.296484 0.130664 0.155664 0.0128906
18 0.153766 0.0588961 0 0.360938 0.176953 0.147266 0.0986328
19 0.154397 0.0601306 0 0.399609 0.168555 0.136523 0.176953
20 0.147042 0.0571392 0 0.309375 0.126758 0.12168 0.0128906
21 0.150035 0.0556712 0 0.309375 0.176953 0.164062 0.0128906
22 0.146238 0.0553436 0 0.296484 0.150977 0.129883 0.0128906
23 0.150293 0.0591837 0 0.386719 0.176758 0.146875 0.126758
24 0.145958 0.0548203 0 0.283594 0.175195 0.176758 0.283594
25 0.14294 0.0551074 0 0.296484 0.176953 0.119922 0.0128906
26 0.145598 0.0554513 0 0.309375 0.176953 0.15918 0.0128906
27 0.150669 0.0587721 0 0.373828 0.128516 0.145313 0.176953
28 0.147439 0.0568377 0 0.309375 0.17207 0.176953 0.0128906
29 0.150202 0.0558699 0 0.309375 0.141016 0.149023 0.0128906
30 0.152464 0.0590205 0 0.386719 0.176953 0.176953 0.151172
31 0.150403 0.0597327 0 0.373828 0.176758 0.118164 0.0962891
32 0.147056 0.0553094 0 0.309375 0.150195 0.163867 0.0128906
33 0.143 0.0554563 0 0.283594 0.142773 0.162305 0.283594
34 0.148117 0.0560644 0 0.283594 0.146484 0.135547 0.283594
35 0.155289 0.0496028 0 0.283594 0.151758 0.161523 0.283594
36 0.147516 0.0549983 0 0.270703 0.169141 0.176953 0.270703
37 0.145921 0.0556171 0 0.283594 0.175977 0.176953 0.283594
38 0.14587 0.0551285 0 0.296484 0.176367 0.150781 0.0128906
39 0.144366 0.0556876 0 0.283594 0.176758 0.129688 0.283594
40 0.151852 0.053148 0 0.309375 0.163672 0.176953 0.0128906
41 0.152971 0.0587805 0 0.373828 0.15293 0.176758 0.176953
42 0.149986 0.0558255 0 0.309375 0.176953 0.151172 0.0128906
43 0.151327 0.0593452 0 0.386719 0.158203 0.119336 0.176758
44 0.15131 0.0595407 0 0.386719 0.176953 0.176953 0.163672
45 0.150753 0.05955 0 0.399609 0.155859 0.136523 0.14707
46 0.14736 0.0536053 0 0.309375 0.128711 0.176758 0.0128906
47 0.143178 0.05413 0 0.296484 0.175391 0.147852 0.0128906
48 0.14408 0.0562329 0 0.322266 0.133789 0.175391 0.0128906
49 0.144162 0.0547876 0 0.296484 0.150391 0.120703 0.0128906
50 0.146954 0.0530295 0 0.309375 0.164062 0.165039 0.0128906
51 0.149435 0.0542886 0 0.322266 0.142188 0.138672 0.0128906
52 0.147143 0.0565963 0 0.309375 0.168164 0.164062 0.0128906
53 0.151187 0.0538078 0 0.296484 0.176953 0.165039 0.296484
54 0.148227 0.0552708 0 0.283594 0.176953 0.176953 0.283594
55 0.152816 0.0578169 0 0.348047 0.148047 0.176953 0.127148
56 0.145625 0.0548643 0 0.270703 0.157617 0.148047 0.270703
57 0.14384 0.0545342 0 0.283594 0.13125 0.133398 0.283594
58 0.145914 0.0547784 0 0.283594 0.13125 0.13125 0.283594
59 0.144066 0.0547025 0 0.283594 0.136328 0.171094 0.283594


==> plots/out_traffic/out_processed.dat <==
Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0


==> plots/out_traffic/out_reprocessed.dat <==
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
./mosquitto_pub/24532/1000	0	0

./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0

./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0

./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0

./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0

./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0


==> plots/out_traffic/out_traffic.dat <==
Adding local address: 127.0.0.1
Adding local address: ::1
Ethernet link detected

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	1.27617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	1.44199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	6.6	0
./mosquitto_pub/24532/1000	0.141016	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	3.00352	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	10.7533	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	21.8625	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	11.5242	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	37.2199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	37.4086	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	20.2383	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	64.2186	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	50.557	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	27.6504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	87.2297	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.5246	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	36.2355	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	118.725	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.2281	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	34.7789	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	116.796	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.2527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.316	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.385	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.45	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	40.4508	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	142.612	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	107.727	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.5992	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	180.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0
Adding local address: 127.0.0.1
Adding local address: ::1
Ethernet link detected

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	1.27617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	1.44199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	6.6	0
./mosquitto_pub/24532/1000	0.141016	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	3.00352	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	10.7533	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	21.8625	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	11.5242	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	37.2199	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	37.4086	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	20.2383	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	64.2186	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	50.557	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	27.6504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	87.2297	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.5246	0
./mosquitto_pub/24532/1000	0.153906	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	36.2355	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	118.725	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	70.2281	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	34.7789	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	116.796	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.2527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.316	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.385	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.45	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	40.4508	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	142.612	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	107.727	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.5992	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	180.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0<BS>


==> plots/out_traffic/out_traffic_averaged.dat <==
 0.154102
1 0.201368
2 0.859375
3 1.39551
4 2.08555
5 2.92637
6 2.81406
7 3.94512
8 3.62988
9 4.80273
10 4.25762
11 5.12676
12 5.03906
13 5.09297
14 4.10547
15 4.99531
16 3.92617
17 3.99844
18 4.92051
19 5.4039
20 4.11719
21 4.20098
22 3.94844
23 5.10996
24 3.79492
25 3.85937
26 4.07676
27 4.97207
28 3.98086
29 4.20566
30 5.18379
31 4.81289
32 3.97051
33 3.575
34 3.70293
35 3.88223
36 3.68789
37 3.79395
38 3.93848
39 3.75352
40 4.1
41 5.04805
42 4.19961
43 5.14511
44 5.14453
45 5.27636
46 3.97871
47 3.86582
48 4.17832
49 3.89238
50 3.96777
51 4.18418
52 3.97285
53 3.93086
54 3.85391
55 4.7373
56 3.64062
57 3.73984
58 3.79375
59 3.7457


==> plots/out_traffic/output.txt <==
Refreshing:
./mosquitto_pub/24532/1000	0.0474609	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.106641	0

Refreshing:
./mosquitto_pub/24533/1000	0.0474609	0
./mosquitto_sub/24245/1000	0.0128906	0
./mosquitto_pub/24532/1000	0.141016	0

Refreshing:
./mosquitto_pub/24546/1000	0.0474609	0
./mosquitto_pub/24545/1000	0.113672	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.0644531	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24549/1000	0.0474609	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.142188	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24561/1000	0.0474609	0
./mosquitto_pub/24560/1000	0.160938	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.180859	0
./mosquitto_pub/24532/1000	0.153906	0

Refreshing:
./mosquitto_pub/24570/1000	0.0474609	0
./mosquitto_pub/24569/1000	0.156641	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.173633	0
./mosquitto_pub/24545/1000	0.126563	0
./mosquitto_pub/24544/1000	0.153906	0
./mosquitto_pub/24539/1000	0.173633	0
./mosquitto_pub/24533/1000	0.152344	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0.153906	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0.119531	0

Refreshing:
./mosquitto_pub/24581/1000	0.0474609	0
./mosquitto_pub/24580/1000	0.136914	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.232422	0
./mosquitto_pub/24532/1000	0	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0

Refreshing:
./mosquitto_pub/24591/1000	0.0474609	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.106055	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.152539	0
./mosquitto_pub/24560/1000	0.173828	0
./mosquitto_pub/24559/1000	0.142969	0
./mosquitto_pub/24550/1000	0.173828	0
./mosquitto_pub/24549/1000	0.173633	0
./mosquitto_pub/24548/1000	0.139258	0
./mosquitto_pub/24547/1000	0.132617	0
./mosquitto_pub/24546/1000	0.126172	0
./mosquitto_pub/24545/1000	0.0128906	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322656	0
./mosquitto_pub/24532/1000	0	0

Refreshing:
./mosquitto_pub/24606/1000	0.0474609	0
./mosquitto_pub/24605/1000	0.147852	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0

Refreshing:
./mosquitto_pub/24618/1000	0.0474609	0
./mosquitto_pub/24617/1000	0.145898	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.173828	0
./mosquitto_pub/24580/1000	0.149805	0
./mosquitto_pub/24579/1000	0.173828	0
./mosquitto_pub/24575/1000	0.130859	0
./mosquitto_pub/24571/1000	0.173828	0
./mosquitto_pub/24570/1000	0.173828	0
./mosquitto_pub/24569/1000	0.169531	0
./mosquitto_pub/24563/1000	0.173828	0
./mosquitto_pub/24562/1000	0.173828	0
./mosquitto_pub/24561/1000	0.105078	0
./mosquitto_pub/24560/1000	0.0128906	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0

Refreshing:
./mosquitto_pub/24634/1000	0.0144531	0
./mosquitto_pub/24629/1000	0.160938	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.2379	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7082	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	157.608	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24641/1000	0.0474609	0
./mosquitto_pub/24640/1000	0.131641	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.173828	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.118945	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0.160547	0
./mosquitto_pub/24588/1000	0.132812	0
./mosquitto_pub/24587/1000	0.144922	0
./mosquitto_pub/24586/1000	0.135937	0
./mosquitto_pub/24585/1000	0.173828	0
./mosquitto_pub/24581/1000	0.126367	0
./mosquitto_pub/24580/1000	0.0128906	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.231	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.198	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24655/1000	0.0474609	0
./mosquitto_pub/24654/1000	0.163867	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.128516	0
./mosquitto_pub/24605/1000	0.160742	0
./mosquitto_pub/24604/1000	0.164258	0
./mosquitto_pub/24598/1000	0.173828	0
./mosquitto_pub/24597/1000	0.173828	0
./mosquitto_pub/24591/1000	0.126367	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0.0128906	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.021	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3965	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24665/1000	0.0474609	0
./mosquitto_pub/24664/1000	0.153711	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.173828	0
./mosquitto_pub/24628/1000	0.154883	0
./mosquitto_pub/24627/1000	0.173828	0
./mosquitto_pub/24623/1000	0.148242	0
./mosquitto_pub/24622/1000	0.173828	0
./mosquitto_pub/24618/1000	0.173828	0
./mosquitto_pub/24617/1000	0.158789	0
./mosquitto_pub/24616/1000	0.173828	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0.137109	0
./mosquitto_pub/24609/1000	0.173633	0
./mosquitto_pub/24608/1000	0.173828	0
./mosquitto_pub/24607/1000	0.136914	0
./mosquitto_pub/24606/1000	0.0810547	0
./mosquitto_pub/24605/1000	0.0128906	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	112.02	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.982	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	190.105	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24682/1000	0.0474609	0
./mosquitto_pub/24678/1000	0.164062	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	89.7961	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.084	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.205	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24690/1000	0.0474609	0
./mosquitto_pub/24689/1000	0.164062	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.151172	0
./mosquitto_pub/24654/1000	0.176758	0
./mosquitto_pub/24653/1000	0.176758	0
./mosquitto_pub/24652/1000	0.126953	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0.163867	0
./mosquitto_pub/24642/1000	0.144922	0
./mosquitto_pub/24641/1000	0.176758	0
./mosquitto_pub/24640/1000	0.144531	0
./mosquitto_pub/24639/1000	0.137305	0
./mosquitto_pub/24638/1000	0.142188	0
./mosquitto_pub/24637/1000	0.173828	0
./mosquitto_pub/24634/1000	0.173828	0
./mosquitto_pub/24629/1000	0.126367	0
./mosquitto_pub/24628/1000	0.0128906	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	109.867	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.0484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.901	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24704/1000	0.0474609	0
./mosquitto_pub/24703/1000	0.133398	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.146094	0
./mosquitto_pub/24664/1000	0.166602	0
./mosquitto_pub/24663/1000	0.129688	0
./mosquitto_pub/24662/1000	0.176563	0
./mosquitto_pub/24660/1000	0.134961	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0.128516	0
./mosquitto_pub/24655/1000	0.103711	0
./mosquitto_pub/24654/1000	0.0128906	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.4719	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5887	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.011	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24715/1000	0.0474609	0
./mosquitto_pub/24714/1000	0.155664	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.4922	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1504	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.866	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24726/1000	0.0474609	0
./mosquitto_pub/24725/1000	0.143945	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.176953	0
./mosquitto_pub/24677/1000	0.176953	0
./mosquitto_pub/24676/1000	0.143164	0
./mosquitto_pub/24672/1000	0.176953	0
./mosquitto_pub/24671/1000	0.176953	0
./mosquitto_pub/24665/1000	0.0986328	0
./mosquitto_pub/24664/1000	0.0128906	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.047	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2641	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	183.24	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24737/1000	0.0474609	0
./mosquitto_pub/24736/1000	0.164062	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.130078	0
./mosquitto_pub/24703/1000	0.146289	0
./mosquitto_pub/24702/1000	0.176953	0
./mosquitto_pub/24696/1000	0.136523	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24694/1000	0.165234	0
./mosquitto_pub/24690/1000	0.130664	0
./mosquitto_pub/24689/1000	0.176953	0
./mosquitto_pub/24687/1000	0.176953	0
./mosquitto_pub/24684/1000	0.147266	0
./mosquitto_pub/24683/1000	0.176953	0
./mosquitto_pub/24682/1000	0.147266	0
./mosquitto_pub/24678/1000	0.129492	0
./mosquitto_pub/24677/1000	0.0128906	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.859	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.6414	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	187.874	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24752/1000	0.0474609	0
./mosquitto_pub/24751/1000	0.12168	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.176953	0
./mosquitto_pub/24714/1000	0.168555	0
./mosquitto_pub/24713/1000	0.176953	0
./mosquitto_pub/24712/1000	0.173633	0
./mosquitto_pub/24711/1000	0.176953	0
./mosquitto_pub/24710/1000	0.133594	0
./mosquitto_pub/24704/1000	0.0826172	0
./mosquitto_pub/24703/1000	0.0128906	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.1074	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.7766	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.903	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24764/1000	0.0474609	0
./mosquitto_pub/24760/1000	0.164062	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.174609	0
./mosquitto_pub/24725/1000	0.156836	0
./mosquitto_pub/24724/1000	0.169922	0
./mosquitto_pub/24723/1000	0.176953	0
./mosquitto_pub/24716/1000	0.176953	0
./mosquitto_pub/24715/1000	0.129492	0
./mosquitto_pub/24714/1000	0.0128906	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.507	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5758	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.147	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24771/1000	0.0474609	0
./mosquitto_pub/24770/1000	0.129883	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	85.3617	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4801	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	144.213	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24786/1000	0.0474609	0
./mosquitto_pub/24785/1000	0.164062	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.176758	0
./mosquitto_pub/24751/1000	0.13457	0
./mosquitto_pub/24750/1000	0.150977	0
./mosquitto_pub/24744/1000	0.155859	0
./mosquitto_pub/24743/1000	0.146875	0
./mosquitto_pub/24737/1000	0.137305	0
./mosquitto_pub/24736/1000	0.176953	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0.15293	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0.149414	0
./mosquitto_pub/24733/1000	0.176172	0
./mosquitto_pub/24732/1000	0.176953	0
./mosquitto_pub/24731/1000	0.131055	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0.126758	0
./mosquitto_pub/24726/1000	0.127148	0
./mosquitto_pub/24725/1000	0.0128906	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.565	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	57.0668	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	185.341	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24799/1000	0.0474609	0
./mosquitto_pub/24798/1000	0.164062	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.176953	0
./mosquitto_pub/24759/1000	0.176758	0
./mosquitto_pub/24758/1000	0.176758	0
./mosquitto_pub/24757/1000	0.176758	0
./mosquitto_pub/24756/1000	0.15957	0
./mosquitto_pub/24752/1000	0.129297	0
./mosquitto_pub/24751/1000	0.0128906	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.3285	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.8797	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	145.678	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24808/1000	0.0474609	0
./mosquitto_pub/24807/1000	0.119922	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.175195	0
./mosquitto_pub/24770/1000	0.142773	0
./mosquitto_pub/24769/1000	0.171289	0
./mosquitto_pub/24765/1000	0.126953	0
./mosquitto_pub/24764/1000	0.176953	0
./mosquitto_pub/24760/1000	0.129492	0
./mosquitto_pub/24759/1000	0.0128906	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	86.9473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.55	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.317	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24822/1000	0.0474609	0
./mosquitto_pub/24821/1000	0.15918	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4578	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	153.118	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24830/1000	0.0474609	0
./mosquitto_pub/24829/1000	0.143359	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.176953	0
./mosquitto_pub/24798/1000	0.176953	0
./mosquitto_pub/24797/1000	0.128125	0
./mosquitto_pub/24796/1000	0.151172	0
./mosquitto_pub/24790/1000	0.145313	0
./mosquitto_pub/24786/1000	0.176953	0
./mosquitto_pub/24785/1000	0.176953	0
./mosquitto_pub/24784/1000	0.137109	0
./mosquitto_pub/24780/1000	0.13418	0
./mosquitto_pub/24779/1000	0.131641	0
./mosquitto_pub/24778/1000	0.152148	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/24771/1000	0.127734	0
./mosquitto_pub/24770/1000	0.0128906	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	110.305	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.616	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24845/1000	0.0474609	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.176953	0
./mosquitto_pub/24807/1000	0.132812	0
./mosquitto_pub/24806/1000	0.128516	0
./mosquitto_pub/24805/1000	0.172852	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0.131445	0
./mosquitto_pub/24803/1000	0.175586	0
./mosquitto_pub/24799/1000	0.129492	0
./mosquitto_pub/24798/1000	0.0128906	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.682	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.0656	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.016	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24880/1000	0.0474609	0
./mosquitto_pub/24863/1000	0.149023	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.334	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.2055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.931	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24892/1000	0.0474609	0
./mosquitto_pub/24891/1000	0.141602	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.14375	0
./mosquitto_pub/24821/1000	0.17207	0
./mosquitto_pub/24820/1000	0.145313	0
./mosquitto_pub/24819/1000	0.176953	0
./mosquitto_pub/24815/1000	0.176953	0
./mosquitto_pub/24813/1000	0.151172	0
./mosquitto_pub/24808/1000	0.129492	0
./mosquitto_pub/24807/1000	0.0128906	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	108.397	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	58.2527	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.832	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24900/1000	0.0474609	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.176758	0
./mosquitto_pub/24844/1000	0.176953	0
./mosquitto_pub/24843/1000	0.151172	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0.118164	0
./mosquitto_pub/24836/1000	0.176563	0
./mosquitto_pub/24834/1000	0.141016	0
./mosquitto_pub/24830/1000	0.146289	0
./mosquitto_pub/24829/1000	0.15625	0
./mosquitto_pub/24825/1000	0.176953	0
./mosquitto_pub/24824/1000	0.176953	0
./mosquitto_pub/24823/1000	0.176953	0
./mosquitto_pub/24822/1000	0.0962891	0
./mosquitto_pub/24821/1000	0.0128906	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	106.696	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.2289	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	182.776	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24920/1000	0.0474609	0
./mosquitto_pub/24918/1000	0.163867	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.142383	0
./mosquitto_pub/24863/1000	0.161914	0
./mosquitto_pub/24862/1000	0.154687	0
./mosquitto_pub/24861/1000	0.176758	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0.13457	0
./mosquitto_pub/24856/1000	0.174414	0
./mosquitto_pub/24852/1000	0.176758	0
./mosquitto_pub/24845/1000	0.129297	0
./mosquitto_pub/24844/1000	0.0128906	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.0797	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.7469	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.223	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24928/1000	0.0474609	0
./mosquitto_pub/24927/1000	0.123047	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.157617	0
./mosquitto_pub/24891/1000	0.154492	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0.150195	0
./mosquitto_pub/24889/1000	0.162305	0
./mosquitto_pub/24886/1000	0.137109	0
./mosquitto_pub/24881/1000	0.154297	0
./mosquitto_pub/24880/1000	0.0949219	0
./mosquitto_pub/24863/1000	0.0128906	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4684	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.3125	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.468	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24940/1000	0.0474609	0
./mosquitto_pub/24939/1000	0.15625	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.142773	0
./mosquitto_pub/24898/1000	0.135547	0
./mosquitto_pub/24897/1000	0.176953	0
./mosquitto_pub/24896/1000	0.158398	0
./mosquitto_pub/24892/1000	0.110156	0
./mosquitto_pub/24891/1000	0.0128906	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.9102	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.2664	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.218	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24950/1000	0.0474609	0
./mosquitto_pub/24949/1000	0.163086	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.176758	0
./mosquitto_pub/24917/1000	0.161523	0
./mosquitto_pub/24915/1000	0.15625	0
./mosquitto_pub/24906/1000	0.161719	0
./mosquitto_pub/24901/1000	0.176953	0
./mosquitto_pub/24900/1000	0.0953125	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6117	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.5629	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	154.227	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24963/1000	0.0474609	0
./mosquitto_pub/24962/1000	0.116797	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.151758	0
./mosquitto_pub/24927/1000	0.135937	0
./mosquitto_pub/24926/1000	0.176953	0
./mosquitto_pub/24925/1000	0.176953	0
./mosquitto_pub/24924/1000	0.149805	0
./mosquitto_pub/24920/1000	0.146484	0
./mosquitto_pub/24918/1000	0.0128906	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.6109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.426	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24973/1000	0.0474609	0
./mosquitto_pub/24972/1000	0.163867	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.169141	0
./mosquitto_pub/24938/1000	0.176953	0
./mosquitto_pub/24937/1000	0.176953	0
./mosquitto_pub/24933/1000	0.176953	0
./mosquitto_pub/24929/1000	0.176953	0
./mosquitto_pub/24928/1000	0.104297	0
./mosquitto_pub/24927/1000	0.0128906	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	91.7426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.784	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.083	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24988/1000	0.0474609	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.150781	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.141602	0
./mosquitto_pub/24949/1000	0.175977	0
./mosquitto_pub/24948/1000	0.146289	0
./mosquitto_pub/24947/1000	0.176953	0
./mosquitto_pub/24941/1000	0.176953	0
./mosquitto_pub/24940/1000	0.144531	0
./mosquitto_pub/24939/1000	0.12168	0
./mosquitto_pub/24938/1000	0.0128906	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.4242	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.1246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.097	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/24996/1000	0.0474609	0
./mosquitto_pub/24995/1000	0.140039	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.176367	0
./mosquitto_pub/24962/1000	0.129688	0
./mosquitto_pub/24961/1000	0.131055	0
./mosquitto_pub/24960/1000	0.176953	0
./mosquitto_pub/24954/1000	0.154883	0
./mosquitto_pub/24950/1000	0.0941406	0
./mosquitto_pub/24949/1000	0.0128906	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.1277	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	41.5078	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.945	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25010/1000	0.164062	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	88.4426	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.6348	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	147.989	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25020/1000	0.0474609	0
./mosquitto_pub/25017/1000	0.145313	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.176758	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.163672	0
./mosquitto_pub/24986/1000	0.174219	0
./mosquitto_pub/24985/1000	0.155664	0
./mosquitto_pub/24984/1000	0.176758	0
./mosquitto_pub/24980/1000	0.144141	0
./mosquitto_pub/24973/1000	0.176758	0
./mosquitto_pub/24972/1000	0.176758	0
./mosquitto_pub/24971/1000	0.158203	0
./mosquitto_pub/24967/1000	0.157031	0
./mosquitto_pub/24965/1000	0.139258	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0.119141	0
./mosquitto_pub/24963/1000	0.128906	0
./mosquitto_pub/24962/1000	0.0128906	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.373828	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	111.143	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.8184	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	184.579	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25049/1000	0.0474609	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.151172	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	92.052	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.9055	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.141	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25055/1000	0.0474609	0
./mosquitto_pub/25054/1000	0.119141	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.152734	0
./mosquitto_pub/24995/1000	0.15293	0
./mosquitto_pub/24994/1000	0.174219	0
./mosquitto_pub/24993/1000	0.137109	0
./mosquitto_pub/24992/1000	0.176758	0
./mosquitto_pub/24988/1000	0.129297	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	116.351	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	55.4941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	192.208	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25068/1000	0.0474609	0
./mosquitto_pub/25067/1000	0.164062	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.176953	0
./mosquitto_pub/25009/1000	0.176953	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0.119336	0
./mosquitto_pub/25007/1000	0.175195	0
./mosquitto_pub/25001/1000	0.1375	0
./mosquitto_pub/24997/1000	0.163672	0
./mosquitto_pub/24996/1000	0.105273	0
./mosquitto_pub/24995/1000	0.0128906	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.386719	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	117.485	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	56.3063	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	194.108	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25075/1000	0.0474609	0
./mosquitto_pub/25074/1000	0.1625	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.141992	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25047/1000	0.176367	0
./mosquitto_pub/25046/1000	0.176953	0
./mosquitto_pub/25045/1000	0.136523	0
./mosquitto_pub/25032/1000	0.141016	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25020/1000	0.175	0
./mosquitto_pub/25017/1000	0.158203	0
./mosquitto_pub/25016/1000	0.176953	0
./mosquitto_pub/25015/1000	0.176953	0
./mosquitto_pub/25012/1000	0.14707	0
./mosquitto_pub/25011/1000	0.176953	0
./mosquitto_pub/25010/1000	0.129492	0
./mosquitto_pub/25009/1000	0.0128906	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.399609	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	119.393	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	59.9672	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	200.174	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25088/1000	0.129102	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.176953	0
./mosquitto_pub/25054/1000	0.132031	0
./mosquitto_pub/25053/1000	0.155859	0
./mosquitto_pub/25052/1000	0.132422	0
./mosquitto_pub/25051/1000	0.140039	0
./mosquitto_pub/25050/1000	0.16582	0
./mosquitto_pub/25049/1000	0.0945313	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.8473	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1336	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	161.734	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25094/1000	0.0474609	0
./mosquitto_pub/25093/1000	0.147852	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.128711	0
./mosquitto_pub/25067/1000	0.176953	0
./mosquitto_pub/25066/1000	0.151758	0
./mosquitto_pub/25065/1000	0.142773	0
./mosquitto_pub/25056/1000	0.16875	0
./mosquitto_pub/25055/1000	0.129492	0
./mosquitto_pub/25054/1000	0.0128906	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	96.4992	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.2258	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	159.129	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25110/1000	0.0474609	0
./mosquitto_pub/25109/1000	0.164062	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.168359	0
./mosquitto_pub/25074/1000	0.175391	0
./mosquitto_pub/25073/1000	0.133789	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25071/1000	0.133984	0
./mosquitto_pub/25070/1000	0.141211	0
./mosquitto_pub/25069/1000	0.167187	0
./mosquitto_pub/25068/1000	0.08125	0
./mosquitto_pub/25067/1000	0.0128906	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	95.0813	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	48.1723	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	160.128	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25115/1000	0.0474609	0
./mosquitto_pub/25114/1000	0.120703	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.141992	0
./mosquitto_pub/25087/1000	0.176758	0
./mosquitto_pub/25086/1000	0.176758	0
./mosquitto_pub/25077/1000	0.176758	0
./mosquitto_pub/25076/1000	0.146484	0
./mosquitto_pub/25075/1000	0.120898	0
./mosquitto_pub/25074/1000	0.0128906	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	94.5527	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.1301	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	155.986	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25129/1000	0.155273	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.150391	0
./mosquitto_pub/25093/1000	0.160742	0
./mosquitto_pub/25092/1000	0.140234	0
./mosquitto_pub/25091/1000	0.155859	0
./mosquitto_pub/25090/1000	0.130078	0
./mosquitto_pub/25089/1000	0.133789	0
./mosquitto_pub/25088/1000	0.0945313	0
./mosquitto_pub/25087/1000	0.0128906	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	87.5273	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	46.4707	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	150.018	0
127.0.0.1:37340-127.0.0.1:1889/0/0	0	0
unknown TCP/0/0	0	0

Refreshing:
127.0.0.1:37910-127.0.0.1:1889/0/0	0.140039	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.176953	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25107/1000	0.153711	0
./mosquitto_pub/25106/1000	0.140039	0
./mosquitto_pub/25097/1000	0.176953	0
./mosquitto_pub/25096/1000	0.141797	0
./mosquitto_pub/25094/1000	0.10293	0
./mosquitto_pub/25093/1000	0.0128906	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24544/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_pub/24533/1000	0	0
./mosquitto_sub/24245/1000	0.322266	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.8996	0
./mosquitto_pub/24532/1000	0	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	47.6309	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	146.524	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25149/1000	0.0474609	0
./mosquitto_pub/25148/1000	0.164062	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.142188	0
./mosquitto_pub/25114/1000	0.133594	0
./mosquitto_pub/25113/1000	0.176953	0
./mosquitto_pub/25112/1000	0.165234	0
./mosquitto_pub/25111/1000	0.176953	0
./mosquitto_pub/25110/1000	0.131445	0
./mosquitto_pub/25109/1000	0.129492	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0.0128906	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24547/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24545/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.309375	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	82.4871	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	45.3105	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	143.302	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.168164	0
./mosquitto_pub/25128/1000	0.165039	0
./mosquitto_pub/25126/1000	0.176953	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25116/1000	0.138672	0
./mosquitto_pub/25115/1000	0.0947266	0
./mosquitto_pub/25114/1000	0.0128906	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24559/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24549/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24546/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.296484	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.2109	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.9496	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.401	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25169/1000	0.0474609	0
./mosquitto_pub/25168/1000	0.144727	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24563/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24561/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24550/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_pub/24539/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	79.1098	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.4617	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	136.316	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25174/1000	0.0474609	0
./mosquitto_pub/25173/1000	0.118359	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.155664	0
./mosquitto_pub/25148/1000	0.176953	0
./mosquitto_pub/25147/1000	0.176953	0
./mosquitto_pub/25138/1000	0.150195	0
./mosquitto_pub/25137/1000	0.176953	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0.15293	0
./mosquitto_pub/25135/1000	0.138672	0
./mosquitto_pub/25134/1000	0.176953	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0.121094	0
./mosquitto_pub/25132/1000	0.172461	0
./mosquitto_pub/25131/1000	0.176953	0
./mosquitto_pub/25130/1000	0.127148	0
./mosquitto_pub/25129/1000	0.0128906	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24562/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_pub/24548/1000	0	0
./mosquitto_sub/24245/1000	0.348047	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	98.7422	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.3027	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	170.342	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25187/1000	0.0474609	0
./mosquitto_pub/25186/1000	0.158203	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.173633	0
./mosquitto_pub/25154/1000	0.176953	0
./mosquitto_pub/25153/1000	0.148047	0
./mosquitto_pub/25151/1000	0.176953	0
./mosquitto_pub/25150/1000	0.135352	0
./mosquitto_pub/25149/1000	0.108203	0
./mosquitto_pub/25148/1000	0.0128906	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
127.0.0.1:37394-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24587/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24585/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24580/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24575/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24570/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_pub/24560/1000	0	0
./mosquitto_sub/24245/1000	0.270703	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	81.8941	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	42.1137	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	138.762	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25193/1000	0.0474609	0
./mosquitto_pub/25192/1000	0.123438	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.157617	0
./mosquitto_pub/25167/1000	0.133398	0
./mosquitto_pub/25158/1000	0.176953	0
./mosquitto_pub/25157/1000	0.176953	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0.164062	0
./mosquitto_pub/25155/1000	0.126172	0
./mosquitto_pub/25154/1000	0.0128906	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24604/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24597/1000	0	0
./mosquitto_pub/24591/1000	0	0
127.0.0.1:37396-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24586/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24579/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_pub/24569/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	83.4926	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.0805	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	141.419	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25207/1000	0.0474609	0
./mosquitto_pub/25206/1000	0.160938	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.173633	0
./mosquitto_pub/25173/1000	0.13125	0
./mosquitto_pub/25172/1000	0.166797	0
./mosquitto_pub/25171/1000	0.173633	0
./mosquitto_pub/25170/1000	0.173633	0
./mosquitto_pub/25169/1000	0.173633	0
./mosquitto_pub/25168/1000	0.0128906	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
./mosquitto_pub/24616/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24609/1000	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24607/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24605/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24591/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24581/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	90.3633	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	44.4598	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	149.949	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25212/1000	0.0474609	0
./mosquitto_pub/25211/1000	0.160938	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24627/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24622/1000	0	0
./mosquitto_pub/24618/1000	0	0
./mosquitto_pub/24617/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24608/1000	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24598/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_pub/24571/1000	0	0
./mosquitto_sub/24245/1000	0.283594	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	93.6246	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	43.4285	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	152.294	0
unknown TCP/0/0	0	0

Refreshing:
./mosquitto_pub/25227/1000	0.0474609	0
./mosquitto_pub/25226/1000	0.116211	0
./mosquitto_pub/25225/1000	0.129297	0
./mosquitto_pub/25215/1000	0.140039	0
127.0.0.1:38000-127.0.0.1:1889/0/0	0.135156	0
./mosquitto_pub/25213/1000	0.167773	0
./mosquitto_pub/25212/1000	0.173828	0
./mosquitto_pub/25211/1000	0.173828	0
./mosquitto_pub/25210/1000	0.169141	0
./mosquitto_pub/25209/1000	0.173828	0
./mosquitto_pub/25208/1000	0.127734	0
./mosquitto_pub/25207/1000	0.173828	0
./mosquitto_pub/25206/1000	0.173828	0
./mosquitto_pub/25205/1000	0.173828	0
127.0.0.1:37980-127.0.0.1:1889/0/0	0.120703	0
./mosquitto_pub/25195/1000	0.173047	0
./mosquitto_pub/25194/1000	0.173828	0
./mosquitto_pub/25193/1000	0.173828	0
./mosquitto_pub/25192/1000	0.136328	0
./mosquitto_pub/25191/1000	0.173828	0
./mosquitto_pub/25190/1000	0.151172	0
127.0.0.1:37966-127.0.0.1:1889/0/0	0.160938	0
./mosquitto_pub/25188/1000	0.125781	0
./mosquitto_pub/25187/1000	0.13125	0
./mosquitto_pub/25186/1000	0.171094	0
./mosquitto_pub/25185/1000	0.152539	0
./mosquitto_pub/25184/1000	0.149219	0
./mosquitto_pub/25175/1000	0.128906	0
./mosquitto_pub/25174/1000	0.126172	0
./mosquitto_pub/25173/1000	0.0128906	0
./mosquitto_pub/25172/1000	0	0
./mosquitto_pub/25171/1000	0	0
./mosquitto_pub/25170/1000	0	0
./mosquitto_pub/25169/1000	0	0
./mosquitto_pub/25168/1000	0	0
./mosquitto_pub/25167/1000	0	0
./mosquitto_pub/25158/1000	0	0
./mosquitto_pub/25157/1000	0	0
127.0.0.1:37932-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25155/1000	0	0
./mosquitto_pub/25154/1000	0	0
./mosquitto_pub/25153/1000	0	0
./mosquitto_pub/25151/1000	0	0
./mosquitto_pub/25150/1000	0	0
./mosquitto_pub/25149/1000	0	0
./mosquitto_pub/25148/1000	0	0
./mosquitto_pub/25147/1000	0	0
./mosquitto_pub/25138/1000	0	0
./mosquitto_pub/25137/1000	0	0
127.0.0.1:37910-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25135/1000	0	0
./mosquitto_pub/25134/1000	0	0
127.0.0.1:37904-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25132/1000	0	0
./mosquitto_pub/25131/1000	0	0
./mosquitto_pub/25130/1000	0	0
./mosquitto_pub/25129/1000	0	0
./mosquitto_pub/25128/1000	0	0
./mosquitto_pub/25126/1000	0	0
127.0.0.1:37890-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25116/1000	0	0
./mosquitto_pub/25115/1000	0	0
./mosquitto_pub/25114/1000	0	0
./mosquitto_pub/25113/1000	0	0
./mosquitto_pub/25112/1000	0	0
./mosquitto_pub/25111/1000	0	0
./mosquitto_pub/25110/1000	0	0
./mosquitto_pub/25109/1000	0	0
127.0.0.1:37872-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25107/1000	0	0
./mosquitto_pub/25106/1000	0	0
./mosquitto_pub/25097/1000	0	0
./mosquitto_pub/25096/1000	0	0
./mosquitto_pub/25094/1000	0	0
./mosquitto_pub/25093/1000	0	0
./mosquitto_pub/25092/1000	0	0
./mosquitto_pub/25091/1000	0	0
./mosquitto_pub/25090/1000	0	0
./mosquitto_pub/25089/1000	0	0
./mosquitto_pub/25088/1000	0	0
./mosquitto_pub/25087/1000	0	0
./mosquitto_pub/25086/1000	0	0
./mosquitto_pub/25077/1000	0	0
./mosquitto_pub/25076/1000	0	0
./mosquitto_pub/25075/1000	0	0
./mosquitto_pub/25074/1000	0	0
./mosquitto_pub/25073/1000	0	0
127.0.0.1:37834-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25071/1000	0	0
./mosquitto_pub/25070/1000	0	0
./mosquitto_pub/25069/1000	0	0
./mosquitto_pub/25068/1000	0	0
./mosquitto_pub/25067/1000	0	0
./mosquitto_pub/25066/1000	0	0
./mosquitto_pub/25065/1000	0	0
./mosquitto_pub/25056/1000	0	0
./mosquitto_pub/25055/1000	0	0
./mosquitto_pub/25054/1000	0	0
./mosquitto_pub/25053/1000	0	0
./mosquitto_pub/25052/1000	0	0
./mosquitto_pub/25051/1000	0	0
./mosquitto_pub/25050/1000	0	0
./mosquitto_pub/25049/1000	0	0
127.0.0.1:37802-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25047/1000	0	0
./mosquitto_pub/25046/1000	0	0
./mosquitto_pub/25045/1000	0	0
./mosquitto_pub/25032/1000	0	0
127.0.0.1:37792-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25020/1000	0	0
./mosquitto_pub/25017/1000	0	0
./mosquitto_pub/25016/1000	0	0
./mosquitto_pub/25015/1000	0	0
./mosquitto_pub/25012/1000	0	0
./mosquitto_pub/25011/1000	0	0
./mosquitto_pub/25010/1000	0	0
./mosquitto_pub/25009/1000	0	0
127.0.0.1:37774-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/25007/1000	0	0
./mosquitto_pub/25001/1000	0	0
./mosquitto_pub/24997/1000	0	0
./mosquitto_pub/24996/1000	0	0
./mosquitto_pub/24995/1000	0	0
./mosquitto_pub/24994/1000	0	0
./mosquitto_pub/24993/1000	0	0
./mosquitto_pub/24992/1000	0	0
./mosquitto_pub/24988/1000	0	0
127.0.0.1:37754-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24986/1000	0	0
./mosquitto_pub/24985/1000	0	0
./mosquitto_pub/24984/1000	0	0
./mosquitto_pub/24980/1000	0	0
./mosquitto_pub/24973/1000	0	0
./mosquitto_pub/24972/1000	0	0
./mosquitto_pub/24971/1000	0	0
./mosquitto_pub/24967/1000	0	0
./mosquitto_pub/24965/1000	0	0
127.0.0.1:37734-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24963/1000	0	0
./mosquitto_pub/24962/1000	0	0
./mosquitto_pub/24961/1000	0	0
./mosquitto_pub/24960/1000	0	0
./mosquitto_pub/24954/1000	0	0
./mosquitto_pub/24950/1000	0	0
./mosquitto_pub/24949/1000	0	0
./mosquitto_pub/24948/1000	0	0
./mosquitto_pub/24947/1000	0	0
./mosquitto_pub/24941/1000	0	0
./mosquitto_pub/24940/1000	0	0
./mosquitto_pub/24939/1000	0	0
./mosquitto_pub/24938/1000	0	0
./mosquitto_pub/24937/1000	0	0
./mosquitto_pub/24933/1000	0	0
./mosquitto_pub/24929/1000	0	0
./mosquitto_pub/24928/1000	0	0
./mosquitto_pub/24927/1000	0	0
./mosquitto_pub/24926/1000	0	0
./mosquitto_pub/24925/1000	0	0
./mosquitto_pub/24924/1000	0	0
./mosquitto_pub/24920/1000	0	0
./mosquitto_pub/24918/1000	0	0
./mosquitto_pub/24917/1000	0	0
./mosquitto_pub/24915/1000	0	0
./mosquitto_pub/24906/1000	0	0
./mosquitto_pub/24901/1000	0	0
./mosquitto_pub/24900/1000	0	0
./mosquitto_pub/24898/1000	0	0
./mosquitto_pub/24897/1000	0	0
./mosquitto_pub/24896/1000	0	0
./mosquitto_pub/24892/1000	0	0
./mosquitto_pub/24891/1000	0	0
127.0.0.1:37664-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24889/1000	0	0
./mosquitto_pub/24886/1000	0	0
./mosquitto_pub/24881/1000	0	0
./mosquitto_pub/24880/1000	0	0
./mosquitto_pub/24863/1000	0	0
./mosquitto_pub/24862/1000	0	0
./mosquitto_pub/24861/1000	0	0
127.0.0.1:37648-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24856/1000	0	0
./mosquitto_pub/24852/1000	0	0
./mosquitto_pub/24845/1000	0	0
./mosquitto_pub/24844/1000	0	0
./mosquitto_pub/24843/1000	0	0
127.0.0.1:37636-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24836/1000	0	0
./mosquitto_pub/24834/1000	0	0
./mosquitto_pub/24830/1000	0	0
./mosquitto_pub/24829/1000	0	0
./mosquitto_pub/24825/1000	0	0
./mosquitto_pub/24824/1000	0	0
./mosquitto_pub/24823/1000	0	0
./mosquitto_pub/24822/1000	0	0
./mosquitto_pub/24821/1000	0	0
./mosquitto_pub/24820/1000	0	0
./mosquitto_pub/24819/1000	0	0
./mosquitto_pub/24815/1000	0	0
./mosquitto_pub/24813/1000	0	0
./mosquitto_pub/24808/1000	0	0
./mosquitto_pub/24807/1000	0	0
./mosquitto_pub/24806/1000	0	0
./mosquitto_pub/24805/1000	0	0
127.0.0.1:37600-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24803/1000	0	0
./mosquitto_pub/24799/1000	0	0
./mosquitto_pub/24798/1000	0	0
./mosquitto_pub/24797/1000	0	0
./mosquitto_pub/24796/1000	0	0
./mosquitto_pub/24790/1000	0	0
./mosquitto_pub/24786/1000	0	0
./mosquitto_pub/24785/1000	0	0
./mosquitto_pub/24784/1000	0	0
./mosquitto_pub/24780/1000	0	0
./mosquitto_pub/24779/1000	0	0
./mosquitto_pub/24778/1000	0	0
127.0.0.1:37574-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24771/1000	0	0
./mosquitto_pub/24770/1000	0	0
./mosquitto_pub/24769/1000	0	0
./mosquitto_pub/24765/1000	0	0
./mosquitto_pub/24764/1000	0	0
./mosquitto_pub/24760/1000	0	0
./mosquitto_pub/24759/1000	0	0
./mosquitto_pub/24758/1000	0	0
./mosquitto_pub/24757/1000	0	0
./mosquitto_pub/24756/1000	0	0
./mosquitto_pub/24752/1000	0	0
./mosquitto_pub/24751/1000	0	0
./mosquitto_pub/24750/1000	0	0
./mosquitto_pub/24744/1000	0	0
./mosquitto_pub/24743/1000	0	0
./mosquitto_pub/24737/1000	0	0
./mosquitto_pub/24736/1000	0	0
127.0.0.1:37538-127.0.0.1:1889/0/0	0	0
127.0.0.1:37536-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24733/1000	0	0
./mosquitto_pub/24732/1000	0	0
./mosquitto_pub/24731/1000	0	0
127.0.0.1:37528-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24726/1000	0	0
./mosquitto_pub/24725/1000	0	0
./mosquitto_pub/24724/1000	0	0
./mosquitto_pub/24723/1000	0	0
./mosquitto_pub/24716/1000	0	0
./mosquitto_pub/24715/1000	0	0
./mosquitto_pub/24714/1000	0	0
./mosquitto_pub/24713/1000	0	0
./mosquitto_pub/24712/1000	0	0
./mosquitto_pub/24711/1000	0	0
./mosquitto_pub/24710/1000	0	0
./mosquitto_pub/24704/1000	0	0
./mosquitto_pub/24703/1000	0	0
./mosquitto_pub/24702/1000	0	0
./mosquitto_pub/24696/1000	0	0
127.0.0.1:37496-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24694/1000	0	0
./mosquitto_pub/24690/1000	0	0
./mosquitto_pub/24689/1000	0	0
./mosquitto_pub/24687/1000	0	0
./mosquitto_pub/24684/1000	0	0
./mosquitto_pub/24683/1000	0	0
./mosquitto_pub/24682/1000	0	0
./mosquitto_pub/24678/1000	0	0
./mosquitto_pub/24677/1000	0	0
./mosquitto_pub/24676/1000	0	0
./mosquitto_pub/24672/1000	0	0
./mosquitto_pub/24671/1000	0	0
./mosquitto_pub/24665/1000	0	0
./mosquitto_pub/24664/1000	0	0
./mosquitto_pub/24663/1000	0	0
./mosquitto_pub/24662/1000	0	0
./mosquitto_pub/24660/1000	0	0
127.0.0.1:37460-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24655/1000	0	0
./mosquitto_pub/24654/1000	0	0
./mosquitto_pub/24653/1000	0	0
./mosquitto_pub/24652/1000	0	0
127.0.0.1:37450-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24642/1000	0	0
./mosquitto_pub/24641/1000	0	0
./mosquitto_pub/24640/1000	0	0
./mosquitto_pub/24639/1000	0	0
./mosquitto_pub/24638/1000	0	0
./mosquitto_pub/24637/1000	0	0
./mosquitto_pub/24634/1000	0	0
./mosquitto_pub/24629/1000	0	0
./mosquitto_pub/24628/1000	0	0
./mosquitto_pub/24623/1000	0	0
./mosquitto_pub/24618/1000	0	0
127.0.0.1:37416-127.0.0.1:1889/0/0	0	0
./mosquitto_pub/24606/1000	0	0
./mosquitto_pub/24588/1000	0	0
./mosquitto_sub/24245/1000	0.360938	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13681/1000	113.889	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../soc_term/soc_term/13682/1000	53.2512	0
/home/csegarra/Work/CSEM/MQT-TZ/optee-qemu/build/../qemu/aarch64-softmmu/qemu-system-aarch64/23744/1000	186.049	0
unknown TCP/0/0	0	0


==> plots/out_traffic/styles.inc <==
#set style line 1 lt 1 lw 8
#set style line 2 lt 3 lw 8
#set style line 3 lt 1 lw 2
#set style line 4 lt 3 lw 2
#set style line 5 lt 0 lw 8
#set style line 6 lt 0 lw 4


#FIGS 1-4  PSS variants: blind,healer,swapper,mix
set pointsize 2
set style line 1 lt 1 lc rgb "black" lw 4 pt 9 ps 2
set style line 2 lt 2 lc rgb "black" lw 4 pt 11 ps 2
set style line 3 lt 3 lc rgb "black" lw 4 pt 13 ps 2
set style line 4 lt 4 lc rgb "black" lw 4 pt 8 ps 1.8

set style line 5 lt 2 lc rgb "black" lw 4 pt 10 ps 1.8
set style line 6 lt 2 lc rgb "black" lw 4 pt 12 ps 2

set style line 7 lt 1 lc rgb "black" lw 4 pt 6 ps 1.8
set style line 8 lt 1 lc rgb "black" lw 4 pt 3 ps 1.8
set style line 9 lt 2 lc rgb "black" lw 4 pt 4 ps 1.5

#set style line 8 lt 3 lw 2 pt 6
#set style line 9 lt 0 lw 2 pt 12

set style line 13 lt 5 lc rgb "black" lw 4 pt 14 ps 2


# LINESTYLE USED IN FILLEDCURVES PLOTS
set style line 10 lt 1 lc rgb "black" lw 1
set style arrow 1 nohead ls 10

set style line 11 lt 1 lc rgb "#CCCCCC" lw 3
set style arrow 2 nohead ls 11

set style line 12 lt 1 lc rgb "#888888" lw 4

#LINESTYLE for CHURN TRACES
set style line 20 lt 1 lc rgb "black" lw 0.5

set style line 30 lt 1 lc rgb "black" lw 0.1

#STYLES FOR MAP
set style line 40 lt 1 lc rgb "grey" lw 5
set style line 41 lt 1 lc rgb "red" lw 0.1 pt 7 ps 0.8

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6

# style for number of packets (small dashed)
set style line 200 lt 21 lc rgb "black" lw 2


==> plots/ub1/data/all_stacks.txt <==
#fs workload multi_write.txt sfuse_write.txt align_write.txt multi_read.txt sfuse_read.txt align_read.txt
#fill100K
AES 0.202710415641 0.269585143592 0.33298489614 0.0808923373592 0.0696120480813 0.0442151591868
Det 0.205129513739 0.264321851827 0.329179607468 0.0833114537133 0.072092908559 0.0459646646941
Erasure 0.384270903616 0.0 0.45792672558 0.110355046653 0.0 0.0474473241504
FUSE 0.955619349374 0.0 0.0 0.0443806506258 0.0 0.0
Identity 0.312807247628 0.320330024721 0.324073089616 0.0132558253459 0.0147525670175 0.0147812456716
Rep 0.919713370784 0.0 0.0 0.0802866292162 0.0 0.0
XOR 0.959659535832 0.0 0.0 0.0403404641678 0.0 0.0
""
#fillrandom
AES 0.118911995916 0.149252194124 0.39327379297 0.204079588301 0.124263641154 0.0102187875348
Det 0.120694962086 0.144715579055 0.392363210835 0.206951627979 0.125528370364 0.00974624968122
Erasure 0.280062941738 0.0 0.492421637442 0.211964902056 0.0 0.015550518764
FUSE 0.986319437939 0.0 0.0 0.0136805620606 0.0 0.0
Identity 0.322208414081 0.329706913415 0.333850967886 0.00431908338134 0.00495251362072 0.00496210761566
Rep 0.980669467 0.0 0.0 0.0193305330002 0.0 0.0
XOR 0.974105338886 0.0 0.0 0.0258946611142 0.0 0.0
""
#fillseq
AES 0.117680898939 0.148704987343 0.406016211799 0.205793558062 0.12167375279 0.000130591066795
Det 0.118931743487 0.143429482304 0.40469385008 0.209653512275 0.123162382362 0.00012902949299
Erasure 0.27724745048 0.0 0.507173982349 0.215358248258 0.0 0.000220318913345
FUSE 0.999717683788 0.0 0.0 0.000282316212115 0.0 0.0
Identity 0.326262157117 0.334574274563 0.338896199823 6.61887259048e-05 0.000100449310815 0.000100730459701
Rep 0.999420942316 0.0 0.0 0.000579057683676 0.0 0.0
XOR 0.999477559957 0.0 0.0 0.000522440043387 0.0 0.0
""
#overwrite
AES 0.119029168105 0.149294091379 0.393541558578 0.203743962275 0.124579249009 0.00981197065364
Det 0.119975546065 0.144006748483 0.392586677441 0.207779747737 0.126123314884 0.00952796539032
Erasure 0.280777730757 0.0 0.49276948189 0.211115668489 0.0 0.0153371188642
FUSE 0.985584252553 0.0 0.0 0.0144157474474 0.0 0.0
Identity 0.322209271954 0.329776457256 0.333951571789 0.00427445775825 0.00488921274053 0.00489902850209
Rep 0.981209491919 0.0 0.0 0.0187905080811 0.0 0.0
XOR 0.974231737235 0.0 0.0 0.0257682627651 0.0 0.0
""
#readrandom
AES 0.144162099319 0.289735924265 0.335658528484 0.124979239329 0.0564690250789 0.0489951835243
Det 0.130526474354 0.275890637945 0.335542667771 0.127363109136 0.0709497627476 0.0597273480455
Erasure 0.398607790747 0.0 0.456475882436 0.0803684432569 0.0 0.0645478835607
FUSE 0.653778558875 0.0 0.0 0.346221441125 0.0 0.0
Identity 0.227016583481 0.263403638706 0.266462727419 0.0684269843825 0.086781516664 0.0879085493479
Rep 0.668563685637 0.0 0.0 0.331436314363 0.0 0.0
XOR 0.829892650702 0.0 0.0 0.170107349298 0.0 0.0
""
#readreverse
AES 0.126907560077 0.285651640063 0.336256797053 0.118751096299 0.0693737940712 0.0630591124364
Det 0.156025053753 0.262783958119 0.320837618024 0.141067589044 0.067776011966 0.0515097690941
Erasure 0.384187408492 0.0 0.428404099561 0.0984626647145 0.0 0.0889458272328
FUSE 0.811450710288 0.0 0.0 0.188549289712 0.0 0.0
Identity 0.152735715728 0.178578639209 0.180698566525 0.0438118312134 0.221885725823 0.222289521502
Rep 0.701007474813 0.0 0.0 0.298992525187 0.0 0.0
XOR 0.860966284324 0.0 0.0 0.139033715676 0.0 0.0
""
#readseq
AES 0.103497257053 0.278556034483 0.31490007837 0.0796923981191 0.113146551724 0.110207680251
Det 0.107639407983 0.214606069667 0.266258035581 0.275900732546 0.0740768425774 0.061518911646
Erasure 0.388589881593 0.0 0.45254754216 0.0859346968066 0.0 0.0729278794403
FUSE 0.747126436782 0.0 0.0 0.252873563218 0.0 0.0
Identity 0.166648357684 0.210370207624 0.212896847193 0.126222124574 0.141491815885 0.142370647039
Rep 0.680674518201 0.0 0.0 0.319325481799 0.0 0.0
XOR 0.904383537184 0.0 0.0 0.0956164628158 0.0 0.0
""


==> plots/ub1/data/old_ub1.dat <==
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001330 0.002227
0.025920 0.068545
0.000880 0.001080
0.086950 0.258851
SW - MEM
1.080000 0.440000
11.340000 1.991080
1.110000 0.397366
11.730000 2.292837
NW - S
0.259630 0.602249
0.013290 0.005459
0.115750 0.214401
0.015790 0.022596
SW - SS
14.490000 4.290676
11.710000 4.135928
13.340000 3.541807
11.660000 2.990719
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_200.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.003060 0.019499
0.035140 0.079376
0.000930 0.001768
0.089470 0.236583
SW - MEM
1.900000 0.519615
9.510000 1.987436
1.400000 0.565685
10.010000 2.447427
NW - S
0.219720 0.217821
0.018030 0.004832
0.106150 0.179714
0.020290 0.009013
SW - SS
14.850000 5.554053
9.610000 2.087558
13.210000 4.104376
10.010000 3.853557
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_20k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001550 0.002889
0.540850 0.181614
0.001000 0.001897
0.672350 0.464350
SW - MEM
1.700000 0.458258
11.400000 0.734847
1.450000 0.497494
12.050000 0.920598
NW - S
0.233950 0.132945
0.500250 0.044091
0.077550 0.059051
0.523550 0.061141
SW - SS
14.400000 1.743560
11.550000 0.668954
13.000000 0.948683
11.650000 0.653835
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_2k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001270 0.001994
0.073470 0.069294
0.000680 0.000926
0.121740 0.174722
SW - MEM
1.770000 0.785557
9.510000 1.705843
1.410000 0.511762
9.860000 1.876273
NW - S
0.199540 0.145278
0.060230 0.012209
0.086720 0.054358
0.067820 0.030309
SW - SS
14.250000 3.983403
9.630000 2.352254
12.840000 3.632410
9.800000 2.039608
MQT-TZ: Finished printing results!


==> plots/ub1/data/orig_ub1_4k.dat <==
MQT-TZ: Finished benchmarking, printing results!
Retrieve Decrypt Key, Decrypt, Retrieve Encrypt Key, Encrypt
NW - MEM
0.001250 0.001915
0.123710 0.073919
0.000700 0.001034
0.173310 0.183326
SW - MEM
1.070000 0.380920
11.890000 0.904378
1.170000 0.448442
12.520000 3.398470
NW - S
0.197270 0.128206
0.113530 0.035828
0.052240 0.039134
0.115130 0.031189
SW - SS
13.100000 2.100000
11.890000 0.881986
12.130000 0.808146
12.060000 0.881136
MQT-TZ: Finished printing results!


==> plots/ub1/data/ub1.dat <==
#keyinmem
#20B
"0.9 ms" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"25 ms" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#200B
"0.1 ms" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"23 ms" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#2kB
"0.2 ms" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"23 ms" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#20kB
"1.2 ms" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"27 ms" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
""
#keyinstorage
#20B
"0.4 ms" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"51 ms" 0.283 0.2287 0.2605 0.2277 #14.49 11.71 13.34 11.66
""
#200B
"0.3 ms" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"47 ms" 0.311 0.201 0.277 0.209 #14.85 9.61 13.21 10.01
""
#2kB
"0.4 ms" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"47 ms" 0.306 0.207 0.276 0.2106 #14.25 9.63 12.84 9.8
""
#20kB
"1.3 ms" 0.175 0.374 0.058 0.392 #0.239 0.500 0.077 0.5235
"50 ms" 0.2845 0.228 0.2569 0.230 #14.4 11.55 13.0 11.65


==> plots/ub1/data/ub1_20.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.011593 0.22594 0.00767 0.7547 #0.0133 0.0259 0.0008 0.865
"Secure World" 0.0427 0.4489 0.0439 0.4643 #1.08 11.34 1.11 11.73
""
#keyinstorage
"Normal World" 0.6419 0.032 0.2862 0.03904 #0.2596 0.01329 0.11575 0.01579
"Secure World" 0.283 0.2287 0.2605 0.2277 #14.49 11.71 13.34 11.66


==> plots/ub1/data/ub1_200.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0238 0.2732 0.0072 0.695 #0.003 0.0351 0.0009 0.08947
"Secure World" 0.083 0.416 0.0614 0.438 # 1.9 9.51 1.4 10.01
""
#keyinstorage
"Normal World" 0.603 0.049 0.291 0.055 #0.2197 0.01803 0.1061 0.0202
"Secure World" 0.311 0.201 0.277 0.209 #14.85 9.61 13.21 10.01


==> plots/ub1/data/ub1_20k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.0012 0.445 0.00082 0.553 #0.001 0.54 0.001 0.67253
"Secure World" 0.0639 0.428 0.0545 0.453 #1.7 11.4 1.45 12.05
""
#keyinstorage
"Normal World" 0.175 0.374 0.58 0.392 #0.239 0.500 0.077 0.5235
"Secure World" 0.2845 0.228 0.2569 0.230 #14.4 11.55 13.0 11.65


==> plots/ub1/data/ub1_2k.dat <==
#For the time being we only use the average not the std
#keyinmem
"Normal World" 0.006 0.372 0.0034 0.617 #0.0012 0.0734 0.00068 0.121
"Secure World" 0.078 0.421 0.0625 0.437 #1.77 9.51 1.41 9.86
""
#keyinstorage
"Normal World" 0.4816 0.1453 0.2093 0.1637 #0.199 0.060 0.08672 0.06782
"Secure World" 0.306 0.207 0.276 0.2106 #14.25 9.63 12.84 9.8


==> plots/ub1/styles.inc <==
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray60' lt 1 lw 1
set style line 3 lc rgb 'gray30' lt 1 lw 1
set style line 4 lc rgb 'black'  lt 1 lw 1

set pointsize 2
#set style line 1 lt 1 lc rgb "red" lw 4 pt 9 ps 1
#set style line 2 lt 2 lc rgb "green" lw 4 pt 11 ps 1
#set style line 3 lt 3 lc rgb "blue" lw 4 pt 13 ps 1
#set style line 4 lt 4 lc rgb "black" lw 4 pt 8 ps 1.8

set style line 5 dashtype 1 lc rgb "black" lw 4 pt 10 ps 1.8
set style line 6 dashtype 2 lc rgb "black" lw 4 pt 12 ps 2
set style line 7 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 50 dashtype 1 lc rgb "red" lw 4 pt 10 ps 1.8
set style line 60 dashtype 2 lc rgb "blue" lw 4 pt 12 ps 2
set style line 70 dashtype 3 lc rgb "black" lw 4 pt 6 ps 1.8

set style line 100 dashtype 1 lc rgb "blue" lw 0 pt 1 ps 1.8
set style line 200 dashtype 1 lc rgb "red" lw 0 pt 2 ps 1.8
set style line 300 dashtype 1 lc rgb "red" lw 0 pt 3 ps 1.8
set style line 400 dashtype 1 lc rgb "red" lw 0 pt 4 ps 1.8
set style line 500 dashtype 1 lc rgb "red" lw 0 pt 5 ps 1.8
set style line 600 dashtype 1 lc rgb "black" lw 0 pt 6 ps 2
set style line 700 dashtype 1 lc rgb "black" lw 0 pt 10 ps 1.8
set style line 800 dashtype 1 lc rgb "black" lw 0 pt 8 ps 1.8
set style line 900 dashtype 1 lc rgb "black" lw 0 pt 9 ps 1.8

#LINESTYLE for CHURN TRACES
set style line 30 lt 1 lc rgb "black" lw 5

set style line 1001 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  
set style line 1002 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  
set style line 1003 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1 
set style line 1004 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  
